The LUNIS-AGN Catalog: Trends of emission line velocity dispersion and surface brightness within the circumnuclear regions of Seyfert galaxies

We present a catalog of Local Universe Near-Infrared Seyfert (LUNIS) \textit{K-}band integral field unit (IFU) data of 88 nearby Active Galactic Nuclei (AGN), curated from SINFONI/VLT and OSIRIS/Keck archival datasets. This catalog includes both type 1 and 2 Seyfert AGN probed down to scales of tens of parsecs with z $<$ 0.02 and spanning over five orders of magnitude in L$_{14-195keV}$ AGN luminosity. As part of this catalog we make publicly available for all galaxies the processed datacubes, a central 200 pc integrated spectrum, and two-dimensional maps of flux, velocity, and velocity dispersion for H$_2$ 1-0 S(1) 2.1218 $\mu$m, [Si VI] 1.9641 $\mu$m, and Br-$\gamma$ 2.1655 $\mu$m. The morphology and geometry of [Si VI], a tracer of AGN outflows, are reported for the 66$\%$ of galaxies with extended emission. We utilize this large sample to probe the behavior of molecular and ionized gas, identifying trends in the properties of the circumnuclear gas (surface brightness and velocity dispersion) with fundamental AGN properties (obscuration and X-ray luminosity). While there is significant variation in circumnuclear gas characteristics across the sample, we find molecular hydrogen to be less centrally concentrated and exhibit lower velocity dispersion relative to ionized gas. In addition, we find elevated molecular hydrogen surface brightness and decreased [Si VI] velocity dispersion in obscured relative to unobscured AGN. The [Si VI] and Br-$\gamma$ emission scale with L$_{14-195keV}$ X-ray luminosity, which, along with the elevated velocity dispersion compared to the molecular gas, verifies an association with AGN outflow processes.

==> Full_Tables/Table_1_CatalogInfo_LATEX_V2.txt <==

\begin{deluxetable*}{cccccccccc}
\tabletypesize{\scriptsize}
\tablewidth{0pt} 
%\tablenum{1}
\tablecaption{Key information pertaining to the catalog sample.  \label{Table_1}}
\tablehead{
\colhead{Galaxy} & \colhead{Instrument}& \colhead{Seyfert Type} & \colhead{Redshift} &
\colhead{Plate Scale} & \colhead{Distance} & \colhead{pc/$\arcsec$}& \colhead{$L_{14-195keV}$$^g$} &\colhead{N$_H$} &\colhead{PSF$^k$} 
\cline{5-14}
\colhead{} & \colhead{} &
\colhead{} & \colhead{} & \colhead{$\arcsec$/pix} &\colhead{Mpc} &\colhead{} & \colhead{log erg s$^{-1}$} & \colhead{log cm$^{-2}$} & \colhead{pc} 
} 
\colnumbers
\startdata 
Circinus		&	SINFONI	&	1h$^b$	&	0.0014	&	0.0125	&	4.2$^b$	&	20	&	41.76	&	&	6	\\	
ESO	137-G034	&	SINFONI	&	2	&	0.00938	&	0.05	&	38.2	&	185	&	42.62	&	24.36	&	34	\\
ESO	428-G14	&	SINFONI	&	2$^b$	&	0.0056	&	0.05	&	24.3$^b$	&	118	&	42.22$^b$	&	&	34	\\	
ESO	548-81	&	SINFONI	&	1$^b$	&	0.0145	&	0.05	&	58.5$^b$	&	284	&	43.23	&	20	&	62	\\
IC	1459	&	SINFONI	&	3$^{a,b}$	&	0.006	&	0.05	&	28.4$^b$	&	138	&	\textless	42.29$^b$	&	&	52	\\
IC	2560	&	SINFONI	&	2$^a$	&	0.00984	&	0.05	&	40.7$^f$	&	197	&	42.36$^h$	&	&	39	\\	
IC	4296	&	SINFONI	&	3$^a$	&	0.0133	&	0.125	&	55.2$^f$	&	268	&	&	&	182	\\		
IC	4329a	&	OSIRIS	&	1.2$^a$	&	0.0157	&	0.035	&	66.2$^d$	&	321	&	44.14	&	21.52	&	39	\\
IC	5063*	&	SINFONI	&	1h$^{a,b}$	&	0.0113	&	0.05	&	41.7$^b$	&	202	&	43.15	&	23.56	&	58	\\
IRAS	01475-0740	&	OSIRIS	&	2$^d$	&	0.0168	&	0.05	&	73$^d$	&	354	&	42.42$^d$	&	&	34	\\	
M	87	&	SINFONI	&	3$^{a,b}$	&	0.0042	&	0.05	&	17.1$^b$	&	83	&	&	&	28	\\		
MCG	-44	&	SINFONI	&	1i$^b$	&	0.00869	&	0.05	&	39.5$^b$	&	168	&	43.59	&	22.18	&	43	\\
MCG	-06-30-015*	&	SINFONI	&	1.2	&	0.00808	&	0.125	&	26.8	&	130	&	42.71	&	20.85	&	81	\\
MRK	1066	&	KONA	&	2$^{a,c}$	&	0.0122	&	0.05	&	49.5$^d$	&	240	&	42.47	&	&	23	\\	
MRK	1210	&	OSIRIS	&	2$^d$	&	0.0136	&	0.035	&	58$^d$	&	281	&	43.36	&	23.4	&	42	\\
MRK	573	&	OSIRIS	&	2a	&	0.01635	&	0.035	&	71.4$^d$	&	346	&	43.34$^d$	&	&	45	\\	
MRK	766	&	OSIRIS	&	1$^{a,c}$	&	0.0122	&	0.05	&	54.9$^d$	&	266	&	42.98	&	20.32	&	25	\\
NGC	1052	&	SINFONI	&	3h$^{a,b,c}$	&	0.005	&	0.05	&	20$^b$	&	97	&	42.18	&	22.95	&	25	\\
NGC	1068	&	SINFONI	&	1h$^{b,c}$	&	0.0038	&	0.05	&	14.4$^b$	&	70	&	41.97	&	25	&	13	\\
NGC	1097	&	SINFONI	&	3b$^{a,b}$	&	0.0042	&	0.05	&	17$^b$	&	82	&	&	&	19	\\		
NGC	1194	&	OSIRIS	&	1.9$^a$	&	0.0128	&	0.05	&	55.3$^d$	&	268	&	43.12	&	24.18	&	28	\\
NGC	1320	&	OSIRIS	&	2$^{a,d}$	&	0.00948	&	0.05	&	36.7$^d$	&	178	&	42.33	&	&	21	\\	
NGC	1365	&	SINFONI	&	1.8$^{a,b}$	&	0.00577	&	0.05	&	17.9$^b$	&	87	&	42.39	&	22.21	&	24	\\
NGC	1386	&	SINFONI	&	1i$^{a,b}$	&	0.0029	&	0.05	&	16.2$^b$	&	79	&	41.8$^b$	&	&	31	\\	
NGC	1566	&	SINFONI	&	1.5$^{a,b}$	&	0.005	&	0.05	&	12.2$^b$	&	59	&	41.54	&	20	&	26	\\
NGC	1614*	&	SINFONI	&	2$^a$	&	0.0156	&	0.125	&	64.9$^f$	&	315	&	\textless	43.05$^h$	&	&	287	\\
NGC	1667	&	OSIRIS	&	2$^{a,d}$	&	0.0153	&	0.035	&	65$^d$	&	315	&	40.46$^d$	&	&	110	\\	
NGC	1672*	&	SINFONI	&	2$^a$	&	0.0049	&	0.125	&	20.2$^f$	&	98	&	\textless	41.68$^h$	&	&	152	\\
NGC	1808*	&	SINFONI	&	2$^a$	&	0.0036	&	0.125	&	14.8$^f$	&	72	&	\textless	41.76$^b$	&	&	64	\\
NGC	2110	&	SINFONI	&	1i$^{a,b,c}$	&	0.00802	&	0.05	&	35.6$^b$	&	173	&	43.7	&	22.94	&	52	\\
NGC	253*	&	SINFONI	&	2$^a$	&	0.00077	&	0.125	&	3.2$^f$	&	16	&	40.54$^h$	&	&	9	\\	
NGC	262	&	OSIRIS	&	2$^d$	&	0.0142	&	0.035	&	64.1$^d$	&	311	&	43.85	&	23.12	&	78	\\
NGC	2911	&	SINFONI	&	3$^{a,b}$	&	0.0102	&	0.05	&	52$^b$	&	252	&	&	&	174	\\		
NGC	2974	&	SINFONI	&	2$^{a,b}$	&	0.0066	&	0.05	&	24.7$^b$	&	120	&	42.02$^b$	&	&	41	\\	
NGC	2992	&	SINFONI	&	1i$^{a,b,c}$	&	0.00797	&	0.05	&	31.6$^b$	&	153	&	42.59	&	21.72	&	62	\\
NGC	3081	&	SINFONI	&	1h$^{a,b,c}$	&	0.008	&	0.05	&	26.5$^b$	&	128	&	42.84	&	23.91	&	46	\\
NGC	3169	&	SINFONI	&	3$^a$	&	0.0041	&	0.05	&	18.8$^b$	&	91	&	&	&	28	\\		
NGC	3227	&	SINFONI	&	1.5$^{a,b}$	&	0.0039	&	0.125	&	20.9$^b$	&	101	&	42.77	&	20.95	&	101	\\
NGC	3281	&	SINFONI	&	2$^{a,b}$	&	0.0115	&	0.05	&	48.7$^b$	&	236	&	43.36	&	23.88	&	101	\\
NGC	3312	&	SINFONI	&	3$^{a,b}$	&	0.0095	&	0.05	&	44.7$^b$	&	217	&	&	&	91	\\		
NGC	3368	&	SINFONI	&	3$^a$	&	0.00304	&	0.05	&	10.8$^a$	&	52	&	&	&	9	\\		
NGC	3393	&	OSIRIS	&	2$^{a,c}$	&	0.0125	&	0.05	&	52.6$^d$	&	255	&	42.96	&	24.4	&	44	\\
NGC	3516	&	OSIRIS	&	1.5$^{a,b,c}$	&	0.00902	&	0.035	&	36.5$^d$	&	177	&	43.25	&	20	&	22	\\
NGC	3627	&	SINFONI	&	3$^{a,b}$	&	0.0023	&	0.05	&	6.6$^b$	&	32	&	&	&	6	\\		
NGC	3783	&	SINFONI	&	1.5$^{a,b}$	&	0.01003	&	0.05	&	47.8$^b$	&	232	&	43.68	&	20.49	&	43	\\
NGC	4051	&	OSIRIS	&	1.5$^{a,b,c}$	&	0.00138	&	0.035	&	13.3$^b$	&	65	&	41.96	&	20	&	8	\\
NGC	4151	&	OSIRIS	&	1$^a$	&	0.00333	&	0.035	&	13.6$^d$	&	66	&	43.14	&	22.71	&	7	\\
NGC	4261	&	SINFONI	&	3$^{a,b}$	&	0.0075	&	0.125	&	29.4$^b$	&	143	&	&	&	151	\\		
NGC	4303*	&	SINFONI	&	2$^{a,b}$	&	0.0052	&	0.125	&	15.2$^b$	&	74	&	41.66$^{b,i}$	&	&	64	\\	
NGC	4374	&	SINFONI	&	2$^a$	&	0.00327	&	0.125	&	13.5$^f$	&	65	&	40.76$^h$	&	&	209	\\	
NGC	4388*	&	OSIRIS	&	1h$^{a,b,c}$	&	0.0077	&	0.05	&	21.4$^b$	&	104	&	43.19	&	23.52	&	12	\\
NGC	4438	&	SINFONI	&	3b$^{a,b}$	&	0.0002	&	0.05	&	13.9$^b$	&	67	&	&	&	17	\\		
NGC	4450	&	SINFONI	&	3b$^a$	&	0.00654	&	0.05	&	27$^f$	&	131	&	&	&	30	\\		
NGC	4472	&	SINFONI	&	2$^{a,b}$	&	0.0033	&	0.125	&	17.1$^b$	&	83	&	\textless	41.65$^b$	&	&	270	\\
NGC	4501	&	SINFONI	&	2$^{a,b}$	&	0.0076	&	0.05	&	16.8$^b$	&	81	&	41.6$^{b,i}$	&	&	59	\\	
NGC	4569	&	SINFONI	&	3$^a$	&	-0.0008	&	0.05	&	12.4$^b$	&	60	&	&	&	27	\\		
NGC	4579	&	SINFONI	&	3b$^b$	&	0.005	&	0.05	&	16.8$^b$	&	81	&	41.45	&	&	33	\\	
NGC	4593	&	SINFONI	&	1$^{a,b}$	&	0.00844	&	0.05	&	26.6$^b$	&	129	&	42.87	&	20	&	35	\\
NGC	4594	&	SINFONI	&	1.9$^a$	&	0.003642	&	0.05	&	15$^f$	&	73	&	41.86$^h$	&	&	32	\\	
NGC	4636	&	SINFONI	&	3b$^a$	&	0.00307	&	0.125	&	12.6$^f$	&	61	&	&	&	189	\\		
NGC	4643	&	SINFONI	&	3$^a$	&	0.00443	&	0.05	&	18.3$^f$	&	89	&	&	&	56	\\		
NGC	4748	&	OSIRIS	&	1$^{a,d}$	&	0.0131	&	0.035	&	57.3$^d$	&	278	&	42.57	&	20	&	35	\\
NGC	4762	&	SINFONI	&	3$^{a,e}$	&	0.0033	&	0.05	&	16.8$^b$	&	81	&	&	&	77	\\		
NGC	4826*	&	SINFONI	&	3$^a$	&	0.00146	&	0.125	&	6$^f$	&	29	&	&	&	61	\\		
NGC	4945	&	SINFONI	&	2$^a$	&	0.00187	&	0.05	&	3.9$^a$	&	19	&	41.71	&	24.8	&	13	\\
NGC	5128	&	SINFONI	&	2$^{a,b}$	&	0.0018	&	0.0125	&	3.8$^b$	&	18	&	42.37	&	&	2	\\	
NGC	513	&	OSIRIS	&	1h$^a$	&	0.0185	&	0.05	&	80.4$^d$	&	390	&	43.28	&	22.78	&	38	\\
NGC	5135*	&	SINFONI	&	2$^{a,b}$	&	0.0137	&	0.125	&	60.9$^b$	&	295	&	43.22$^b$	&	&	175	\\	
NGC	5506	&	SINFONI	&	1i$^{a,b}$	&	0.00631	&	0.05	&	23.8$^b$	&	115	&	43.21	&	22.44	&	20	\\
NGC	5548	&	OSIRIS	&	1.5$^a$	&	0.0171	&	0.035	&	71.2$^d$	&	345	&	43.72	&	20.69	&	60	\\
NGC	5643*	&	SINFONI	&	2$^{a,b}$	&	0.0039	&	0.125	&	16.9$^b$	&	82	&	41.76	&	25	&	41	\\
NGC	5728	&	SINFONI	&	1.9$^a$	&	0.0096	&	0.05	&	26.8$^a$	&	130	&	42.86	&	24.14	&	40	\\
NGC	591	&	OSIRIS	&	1h$^a$	&	0.0143	&	0.05	&	63.9$^d$	&	310	&	41.91$^d$	&	&	32	\\	
NGC	6300*	&	SINFONI	&	2$^{a,b}$	&	0.0037	&	0.125	&	13.6$^b$	&	66	&	42.33	&	23.31	&	36	\\
NGC	6328*	&	SINFONI	&	3$^a$	&	0.00146	&	0.125	&	6$^f$	&	29	&	&	&	32	\\		
NGC	676	&	SINFONI	&	2$^b$	&	0.005	&	0.05	&	19.5$^b$	&	95	&	41.61$^b$	&	&	77	\\	
NGC	6814	&	SINFONI	&	1.5$^{a,b,c}$	&	0.00526	&	0.05	&	22.8$^b$	&	111	&	42.6	&	20.97	&	25	\\
NGC	6967	&	OSIRIS	&	2$^{a,d}$	&	0.0116	&	0.035	&	52$^d$	&	252	&	41.02$^d$	&	&	185	\\	
NGC	7130*	&	SINFONI	&	1.9$^{a,b}$	&	0.0162	&	0.125	&	63.6$^b$	&	308	&	42.93	&	24.22	&	349	\\
NGC	7172	&	SINFONI	&	2$^{a,b}$	&	0.00881	&	0.05	&	33.9$^b$	&	164	&	43.34	&	22.91	&	35	\\
NGC	7213	&	SINFONI	&	1.5$^a$	&	0.00618	&	0.05	&	22$^a$	&	107	&	42.36	&	20	&	29	\\
NGC	7410*	&	SINFONI	&	3$^a$	&	0.0063	&	0.125	&	26$^f$	&	126	&	&	&	291	\\		
NGC	7465	&	OSIRIS	&	2$^d$	&	0.00566	&	0.035	&	26.8$^d$	&	130	&	42.21	&	21.46	&	31	\\
NGC	7469	&	SINFONI	&	1.5$^b$	&	0.0159	&	0.0125	&	56.7$^b$	&	275	&	43.44	&	20.53	&	45	\\
NGC	7496	&	SINFONI	&	2$^{a,b}$	&	0.0055	&	0.05	&	15$^b$	&	73	&	39.25$^b$	&	&	28	\\	
NGC	7582	&	SINFONI	&	1i$^{a,b}$	&	0.00542	&	0.05	&	20.9$^b$	&	101	&	42.63	&	24.15	&	31	\\
NGC	7682	&	OSIRIS	&	2$^{a,d}$	&	0.0163	&	0.05	&	70.7$^d$	&	343	&	43.05	&	&	93	\\	
NGC	7743*	&	SINFONI	&	2$^{a,b}$	&	0.0056	&	0.125	&	19.2$^b$	&	93	&	\textless	41.61$^b$	&	&	91	
\enddata
\tablecomments{
* values indicate datasets collected without AO. a: Referenced from the NED database; b: \cite{burtscher2015obscuration}, X-ray luminosity values sourced from this manuscript were adjusted for distance; c: \cite{riffel2017gemini}; d: \cite{muller2018keck};  e: \cite{dumont2019surprisingly}; f: \cite{wright2006cosmology}; g: 157 Month \textit{Swift-BAT} unless otherwise noted; h: The AGN NIR flux was estimated using the CO equivalent width radial profile as described in \cite{burtscher2015obscuration} and the log(L$_{14-195keV}$) was estimated using the linear relation presented by \cite{burtscher2015obscuration}; i: the AGN MIR flux from  \cite{asmus2014subarcsecond} and the log(L$_{14-195keV}$) was estimated using the linear relation presented by \cite{burtscher2015obscuration}.; j: Column Density measurements taken from \cite{ricci2017bat}}; k: Represents the projected on sky FWHM of the PSF.  
\end{deluxetable*}



==> Full_Tables/Table_A1_Central200pcLum_LATEX_V2.txt <==

\begin{deluxetable*}{ccccccc}
\tabletypesize{\scriptsize}
\tablewidth{0pt} 
%\tablenum{2}
\tablecaption{H$_2$ 1-0 S(1), [Si VI], and Br-$\gamma$ line luminosity and half-width-half max (HWHM) over the central 200 pc region for each galaxy within the catalog sample.  \label{Table_A1}}
\tablehead{
\colhead{ } & \multicolumn{3}{c}{log[L$_{\lambda}$] Central 200pc} &\multicolumn{3}{c}{HWHM} \\ 
\colhead{ } & \multicolumn{3}{c}{erg s$^{-1}$} &\multicolumn{3}{c}{pc} \\
\cline{2-7}
\colhead{Source Name} & \colhead{H$_2$ 1-0 S(1)} &\colhead{[Si VI]} &\colhead{Br-$\gamma$} & \colhead{H$_2$ 1-0 S(1)} &\colhead{[Si VI]} &\colhead{Br-$\gamma$}
} 
\colnumbers
\startdata 
Circinus        & 36.2             & 37.01            & 36.32            & 10  & 10  & 10  \\
ESO 137-G034    & 38.74            & 38.98            & 38.47            & 40  & 20  & 20  \\
ESO 428-G14     & 38.64            & 39.1             & 38.85            & 20  & 10  & 10  \\
ESO 548-81      & 38.06            & 39.04            & 39.07            & 10  & 20  & 20  \\
IC 1459         & 37.7             & 38.62            & \textless{}35.88               & 20  & 30  & --  \\
IC 2560         & 38.43            & 39.06            & 38.4             & 30  & 20  & 20  \\
IC 4296         & 37.74            & 37.3             & 36.7             & 30  & 100 & 70  \\
IC 4329a        & \textless{}36.27               & 39.71            & 39.14            & 10  & 10  & 10  \\
IC 5063         & 38.14            & 38.92            & 38.44            & 20  & 10  & 10  \\
IRAS 01475-0740 & 38.96            & 39.47            & 39.26            & 20  & 20  & 10  \\
M 87            & 37.79            & \textless{}36.32 & \textless{}35.49               & 20  & 10  & 10  \\
MCG -05-23-016  & 38.47            & 39               & 39.49            & 10  & 20  & 20  \\
MCG -06-30-015  & 37.64            & 38.41            & 39.06            & 20  & 10  & 10  \\
MRK 1066        & 39.07            & 38.57            & 39.09            & 30  & 10  & 30  \\
MRK 1210        & 38.79            & 39.63            & 39.23            & 30  & 20  & 20  \\
MRK 573         & 37.8             & 39.04            & 38.33            & 20  & 30  & 30  \\
MRK 766         & 38.48            & \textless{}37.02               & 39.43            & 10  & 10  & 20  \\
NGC 1052        & 38.45            & 38.06            & \textless{}35.62 & 10  & 60  & 10  \\
NGC 1068        & 39.54            & 40.21            & 39.4             & 10  & 10  & 20  \\
NGC 1097        & 38.32            & 38.21            & \textless{}35.26 & 10  & 20  & 10  \\
NGC 1194        & 37.84            & 38.83            & 38.31            & 30  & 10  & 10  \\
NGC 1320        & 37.99            & 38.95            & 38.11            & 20  & 20  & 20  \\
NGC 1365        & \textless{}35.35               & 38.65            & 39.19            & 60  & 20  & 10  \\
NGC 1386        & 38.21            & 38.8             & 38.26            & 20  & 20  & 20  \\
NGC 1566        & 38.16            & \textless{}35.61               & 37.38            & 10  & 10  & 10  \\
NGC 1614        & 38.18            & \textless{}36.20               & 39.39            & 160 & 10  & 110 \\
NGC 1667        & 38.8             & 38.11            & 37.97            & 40  & 20  & 20  \\
NGC 1672        & 37.72            & 37.91            & 37.28            & 20  & --  & 40  \\
NGC 1808        & 38.18            & \textless{}35.67               & 38.45            & 20  & 30  & 10  \\
NGC 2110        & 38.7             & 38.56            & 38.55            & 20  & 10  & 20  \\
NGC 253         & 38.21            & \textless{}35.41               & 38.91            & 20  & 30  & 10  \\
NGC 262         & 38.2             & 38.61            & 38.35            & 40  & 20  & 40  \\
NGC 2911        & 38.77            & 38.7             & 37.31            & 30  & 70  & 80  \\
NGC 2974        & 37.91            & \textless{}35.71 & \textless{}35.49               & 20  & 30  & 20  \\
NGC 2992        & 38.85            & 39.04            & 39               & 40  & 20  & 20  \\
NGC 3081        & 38.28            & 39.05            & 38.24            & 20  & 20  & 20  \\
NGC 3169        & 38.66            & \textless{}35.90               & \textless{}35.70               & 20  & 10  & 10  \\
NGC 3227        & 39.36            & 38.83            & 38.86            & 20  & 5   & 10  \\
NGC 3281        & 38.69            & 39.62            & 38.88            & 20  & 20  & 20  \\
NGC 3312        & 37.73            & 38.47            & 37.86            & 60  & 60  & 30  \\
NGC 3368        & 37.96            & \textless{}35.60               & 37.73            & 20  & 80  & 10  \\
NGC 3393        & 37.66            & 38.81            & 38.05            & 30  & 20  & 20  \\
NGC 3516        & \textless{}35.68 & \textless{}35.93               & \textless{}35.72               & 10  & 10  & 20  \\
NGC 3627        & 37.78            & \textless{}35.26               & 37.96            & 10  & 10  & 10  \\
NGC 3783        & 38.74            & 39.74            & 39.37            & 10  & 10  & 10  \\
NGC 4051        & 37.72            & 38.25            & 38.18            & 10  & 10  & 10  \\
NGC 4151        & 38.07            & 38.6             & 38.43            & 20  & 10  & 10  \\
NGC 4261        & 37.87            & 37.77            & \textless{}35.19               & 20  & 30  & 100 \\
NGC 4303        & 37.68            & 38.07            & 37.57            & 40  & --  & 10  \\
NGC 4374        & \textless{}34.57  & \textless{}35.43    & 37.18            & 20  & 10  & 30  \\
NGC 4388        & 38.64            & 38.97            & \textless{}46.23               & 10  & 10  & 10  \\
NGC 4438        & 38.75            & \textless{}36.52               & 38.59            & 20  & 50  & 10  \\
NGC 4450        & 40.33            & \textless{}38.03 & 39.96            & 20  & 20  & 10  \\
NGC 4472        & \textless{}34.89               & \textless{}35.40               & \textless{}35.20               & --  & --  & --  \\
NGC 4501        & 37.91            & 38.35            & \textless{}35.29               & 20  & 30  & 10  \\
NGC 4569        & 38.22            & \textless{}35.84               & 38.55            & 40  & 10  & 10  \\
NGC 4579        & 38.58            & \textless{}36.05 & \textless{}35.55               & 20  & 10  & 10  \\
NGC 4593        & 38.23            & 38.8             & 38.28            & 20  & 20  & 10  \\
NGC 4594        & 37.61            & 38.39            & 37.91            & 10  & --  & 10  \\
NGC 4636        & \textless{}36.86               & 39.95            & 39.03            & 80  & 10  & 60  \\
NGC 4643        & \textless{}34.82 & \textless{}35.31 & 37.25            & 10  & 10  & 10  \\
NGC 4748        & 37.98            & 39.16            & 38.89            & 50  & 20  & 20  \\
NGC 4762        & 37.59            & \textless{}35.61 & \textless{}35.12               & 20  & 30  & 10  \\
NGC 4826        & 37.39            & 37.31            & 37.42            & 20  & 10  & 20  \\
NGC 4945        & 37.39            & \textless{}34.33 & 37.24            & 20  & 10  & 10  \\
NGC 5128        & 37.18            & \textless{}34.36  & 37.64            & 10  & 10  & 10  \\
NGC 513         & 38.63            & 39.1             & 38.36            & 10  & 10  & 20  \\
NGC 5135        & 38.77            & 39.21            & 38.47            & 30  & 30  & 40  \\
NGC 5506        & 38.89            & 39.07            & 39.6             & 20  & 20  & 10  \\
NGC 5548        & 35.72               & 38.6             & \textless{}35.42               & 10  & 10  & 20  \\
NGC 5643        & 38.86            & 38.74            & 38.32            & 10  & 10  & 10  \\
NGC 5728        & 38.66            & 38.79            & 38.17            & 20  & 20  & 20  \\
NGC 591         & 38.88            & 39               & 38.56            & 40  & 20  & 20  \\
NGC 6300        & 38.32            & 38.16            & 37.32            & 20  & 10  & 10  \\
NGC 6328        & 36.4             & \textless{}35.44  & 36.47            & 10  & 20  & 20  \\
NGC 676         & 37.58            & 38.45            & 37.34            & 20  & 10  & 20  \\
NGC 6814        & 38.08            & 38.56            & 38.2             & 20  & 10  & 10  \\
NGC 6967        & 38.13            & 38.51            & 38.1             & 20  & 30  & 20  \\
NGC 7130        & 39.06            & 39.16            & 39.03            & 60  & 50  & 60  \\
NGC 7172        & 38.94            & 39.45            & 38.91            & 10  & 10  & 30  \\
NGC 7213        & 37.93            & 38.61            & \textless{}35.39               & 20  & 10  & --  \\
NGC 7410        & 37.37            & 37.42            & 37.08            & 40  & 50  & 40  \\
NGC 7465        & 38.27            & \textless{}35.79               & 38.25            & 20  & --  & 20  \\
NGC 7469        & 38.42            & 38.68            & 38.68            & 30  & 20  & 10  \\
NGC 7496        & 38.23            & 37.97            & 38.38            & 10  & 10  & 10  \\
NGC 7582        & 38.48            & 38.99            & 38.76            & 20  & 10  & 10  \\
NGC 7682        & 38.88            & 38.44            & 38.37            & 20  & 20  & 10  \\
NGC 7743        & 38.4             & 38.01            & \textless{}35.38               & 40  & 40  & -- 
\enddata
\tablecomments{This table has been truncated for print. The full machine readable data table is available online. Luminosity values reported as "$<$" indicate upper limits calculated using the 3 times the standard deviation of the continuum as well as the median $\sigma$ for the given line and Seyfert type. HWHM values reported as "--" indicate instances where the HWHM was not able to be reliably measured.}
\end{deluxetable*}


==> Full_Tables/Table_A2_Reviewer_Suggested_LATEX.txt <==

\begin{deluxetable*}{cccccccc}
\tabletypesize{\scriptsize}
\tablewidth{0pt} 
%\tablenum{2}
\tablecaption{Measured surface brightness and average $\sigma$ within the central 200 pc nuclear aperture for H$_2$ 1-0 S(1), [Si VI], and Br-$\gamma$ for each galaxy within the catalog sample.  \label{Table_A2_ReviewerSuggested}}
\tablehead{
\colhead{Galaxy} & \multicolumn{2}{c}{H$_2$ 1-0 S(1)} & \multicolumn{2}{c}{[Si VI]} & \multicolumn{2}{c}{Br-$\gamma$} & \colhead{} \\
\cline{1-8}
\colhead{ } & \colhead{$\sigma$} &
\colhead{Surface Brightness} & \colhead{$\sigma$} & \colhead{Surface Brightness} & \colhead{$\sigma$} & \colhead{Surface Brightness} & \colhead{Warm H$_2$ Mass} \\
\colhead{ } & \colhead{km s$^{-1}$} &
\colhead{L$_{\odot}$ pc$^{-2}$} & \colhead{km s$^{-1}$} & \colhead{L$_{\odot}$ pc$^{-2}$} & \colhead{km s$^{-1}$} & \colhead{L$_{\odot}$ pc$^{-2}$} & \colhead{M$_{\odot}$} 
} 
\colnumbers
\startdata 
           Circinus &        57.7$\pm$0.1 &              1.8$\pm$0.1 &         106.1$\pm$0.1 &                  11.3$\pm$1.1 &          69.0$\pm$0.1 &                   2.3$\pm$0.2 &              0.7$\pm$2.5e-07 \\
    ESO  137-G  034 &       109.6$\pm$2.6 &              3.6$\pm$1.6 &         195.1$\pm$5.0 &                   5.6$\pm$3.6 &         154.5$\pm$3.8 &                   1.9$\pm$1.1 &            183.3$\pm$1.2e-02 \\
           ESO  428 &        73.5$\pm$1.2 &              3.6$\pm$2.9 &         137.7$\pm$2.5 &                   10.1$\pm$10 &         174.2$\pm$2.7 &                   5.5$\pm$4.5 &            182.4$\pm$4.6e-03 \\
           ESO  548 &        50.8$\pm$5.6 &                0.8$\pm$1 &        287.5$\pm$12.7 &                   9.8$\pm$8.6 &        278.6$\pm$16.4 &                   5.9$\pm$6.9 &             38.9$\pm$2.7e-02 \\
           IC  1459 &       139.0$\pm$5.0 &              0.4$\pm$0.6 &        405.6$\pm$13.9 &                     0.5$\pm$1 &         235.9$\pm$5.2 &                 5.6e-03$\pm$0 &             18.8$\pm$1.6e-03 \\
           IC  2560 &        50.9$\pm$1.3 &              4.2$\pm$3.3 &         111.3$\pm$2.6 &                 14.2$\pm$16.2 &          88.3$\pm$2.3 &                   3.2$\pm$3.4 &            212.5$\pm$2.9e-02 \\
           IC  4296 &      225.6$\pm$20.2 &              1.1$\pm$0.6 &        189.7$\pm$15.1 &                   0.7$\pm$0.3 &          30.5$\pm$3.8 &                   0.2$\pm$0.1 &                 56.0$\pm$0.2 \\
          IC  4329a &       173.1$\pm$9.4 &              0.7$\pm$1.6 &        401.4$\pm$20.2 &                 14.9$\pm$27.5 &        233.2$\pm$13.8 &                   2.8$\pm$8.1 &             33.9$\pm$2.0e-02 \\
           IC  5063 &       146.7$\pm$3.8 &             10.1$\pm$6.3 &         142.6$\pm$4.3 &                   22.9$\pm$28 &         139.7$\pm$4.4 &                   8.1$\pm$9.1 &            515.9$\pm$6.0e-02 \\
              M  87 &       212.0$\pm$5.1 &              0.2$\pm$0.3 &         176.3$\pm$3.7 &                   0.2$\pm$0.5 &         212.7$\pm$4.1 &                     0$\pm$0.1 &              9.7$\pm$1.9e-04 \\
MCG-05-23-016 &        44.6$\pm$1.3 &              2.4$\pm$2.3 &          14.6$\pm$0.5 &                   8.3$\pm$9.3 &         357.5$\pm$7.6 &                 24.3$\pm$31.2 &            122.6$\pm$1.2e-02 \\
MCG-06-30-015 &        56.9$\pm$7.6 &              0.4$\pm$0.2 &          86.9$\pm$3.3 &                     2$\pm$1.7 &        429.2$\pm$16.7 &                   8.6$\pm$7.9 &             19.8$\pm$8.0e-03 \\
          MRK  1066 &        52.6$\pm$1.6 &                9.3$\pm$5 &         203.1$\pm$9.4 &                   2.2$\pm$5.3 &          61.8$\pm$1.9 &                   9.5$\pm$6.3 &            474.6$\pm$7.9e-02 \\
          MRK  1210 &        30.0$\pm$1.3 &              5.9$\pm$4.3 &        387.2$\pm$12.3 &                 36.1$\pm$37.4 &         217.2$\pm$7.4 &                 15.1$\pm$16.9 &            267.4$\pm$3.9e-02 \\
           MRK  573 &        86.9$\pm$7.2 &              0.5$\pm$0.7 &          98.5$\pm$4.2 &                  10.2$\pm$6.7 &          93.6$\pm$6.2 &                     2$\pm$1.5 &             24.5$\pm$1.2e-02 \\
           MRK  766 &        37.3$\pm$4.9 &              4.1$\pm$4.1 &         182.0$\pm$9.1 &                  5.7$\pm$12.8 &         104.4$\pm$6.7 &                 15.1$\pm$18.3 &            208.5$\pm$8.9e-02 \\
          NGC  1052 &       135.4$\pm$2.3 &              2.3$\pm$2.5 &         375.8$\pm$8.5 &                   0.5$\pm$0.5 &         166.8$\pm$3.8 &                   0.3$\pm$0.9 &            116.7$\pm$2.7e-03 \\
          NGC  1068 &       132.5$\pm$2.0 &            28.6$\pm$28.5 &         374.2$\pm$6.0 &               100.4$\pm$224.2 &         308.8$\pm$4.3 &                 18.2$\pm$33.4 &           1452.6$\pm$1.1e-02 \\
          NGC  1097 &        46.6$\pm$0.7 &              1.7$\pm$1.3 &         197.8$\pm$5.4 &                   0.1$\pm$0.2 &         173.7$\pm$3.7 &                     0$\pm$0.1 &             85.5$\pm$8.6e-04 \\
          NGC  1194 &        46.8$\pm$5.5 &              0.6$\pm$0.6 &         136.1$\pm$8.9 &                   4.4$\pm$6.8 &          35.6$\pm$3.5 &                   1.5$\pm$2.1 &             28.1$\pm$1.4e-02 \\
          NGC  1320 &        83.4$\pm$5.4 &              0.8$\pm$1.1 &         129.7$\pm$3.0 &                  7.7$\pm$10.3 &          92.1$\pm$5.2 &                   0.9$\pm$1.3 &             40.9$\pm$7.2e-03 \\
          NGC  1365 &        83.6$\pm$2.6 &              0.1$\pm$0.2 &         103.5$\pm$1.7 &                   3.7$\pm$4.5 &         266.6$\pm$2.9 &                 12.7$\pm$28.1 &              5.3$\pm$1.1e-04 \\
          NGC  1386 &        94.7$\pm$1.3 &              1.4$\pm$1.4 &         263.2$\pm$4.0 &                   5.3$\pm$8.9 &         271.6$\pm$4.7 &                   1.2$\pm$1.7 &             70.6$\pm$7.5e-04 \\
          NGC  1566 &        52.0$\pm$0.8 &              1.4$\pm$1.3 &         259.5$\pm$2.7 &                     0$\pm$0.1 &         176.2$\pm$2.6 &                   0.4$\pm$1.2 &             63.0$\pm$3.2e-04 \\
          NGC  1614 &        43.3$\pm$6.0 &              1.6$\pm$0.7 &        250.7$\pm$30.8 &                   0.1$\pm$0.3 &        105.8$\pm$10.7 &                  19.6$\pm$8.6 &                 81.4$\pm$0.4 \\
          NGC  1667 &        80.5$\pm$2.7 &              5.3$\pm$3.5 &         175.3$\pm$8.9 &                   0.8$\pm$1.4 &        134.5$\pm$12.1 &                   0.2$\pm$0.7 &            270.5$\pm$4.3e-02 \\
          NGC  1672 &        86.2$\pm$3.7 &                1$\pm$0.6 &        328.1$\pm$23.0 &                     0$\pm$0.1 &          12.6$\pm$0.7 &                   0.2$\pm$0.2 &             53.3$\pm$1.1e-02 \\
          NGC  1808 &        50.9$\pm$1.2 &              2.9$\pm$1.9 &           nan$\pm$nan &           0.0e+00$\pm$0.0e+00 &          65.2$\pm$1.6 &                   3.3$\pm$3.7 &            147.4$\pm$1.2e-02 \\
          NGC  2110 &       100.2$\pm$2.3 &              4.1$\pm$2.1 &        372.5$\pm$15.2 &                   0.5$\pm$1.1 &         265.8$\pm$9.1 &                     2.1$\pm$2 &            210.0$\pm$1.2e-02 \\
           NGC  253 &        51.5$\pm$0.5 &              4.5$\pm$2.7 &         233.3$\pm$2.6 &                   0.1$\pm$0.1 &          42.5$\pm$0.5 &                   7.7$\pm$8.8 &            116.0$\pm$2.5e-04 \\
           NGC  262 &        64.3$\pm$6.1 &              1.4$\pm$0.9 &         107.0$\pm$4.3 &                   3.5$\pm$2.6 &        160.2$\pm$10.1 &                   1.1$\pm$1.1 &             70.8$\pm$1.0e-02 \\
          NGC  2911 &       123.1$\pm$4.1 &              4.9$\pm$2.5 &        536.5$\pm$28.6 &                   1.1$\pm$1.5 &         133.1$\pm$9.1 &                   0.1$\pm$0.2 &            248.4$\pm$4.6e-02 \\
          NGC  2974 &       142.9$\pm$5.0 &              0.4$\pm$0.5 &         149.4$\pm$5.8 &                   0.3$\pm$0.6 &         199.4$\pm$4.8 &                   0.1$\pm$0.2 &             20.6$\pm$9.8e-04 \\
          NGC  2992 &       101.2$\pm$1.8 &              5.9$\pm$3.1 &         232.6$\pm$5.0 &                     9.1$\pm$7 &         334.4$\pm$6.5 &                   8.3$\pm$7.3 &            301.4$\pm$1.3e-02 \\
          NGC  3081 &        87.3$\pm$1.4 &              1.6$\pm$0.9 &         131.4$\pm$2.3 &                   9.3$\pm$7.7 &         119.2$\pm$2.7 &                     1.4$\pm$1 &             79.9$\pm$2.3e-03 \\
          NGC  3169 &        86.1$\pm$1.1 &              3.4$\pm$1.9 &         262.4$\pm$4.0 &                     0$\pm$0.2 &         224.6$\pm$4.2 &                     0$\pm$0.1 &            173.8$\pm$1.7e-03 \\
          NGC  3227 &        83.7$\pm$2.5 &              8.4$\pm$6.8 &         144.8$\pm$7.9 &                   5.5$\pm$7.8 &         131.6$\pm$5.2 &                     3.7$\pm$5 &                428.0$\pm$0.1 \\
          NGC  3281 &        83.4$\pm$2.6 &                4.1$\pm$2 &         138.4$\pm$4.1 &                 33.9$\pm$20.5 &         109.6$\pm$3.2 &                   6.2$\pm$3.4 &            211.0$\pm$3.1e-02 \\
          NGC  3312 &       153.4$\pm$7.6 &              0.5$\pm$0.6 &        337.7$\pm$18.5 &                   0.2$\pm$0.5 &          87.8$\pm$6.3 &                   0.3$\pm$0.4 &             23.1$\pm$6.9e-03 \\
          NGC  3368 &        49.1$\pm$0.5 &              0.9$\pm$0.8 &         275.3$\pm$2.2 &           2.1e-04$\pm$8.3e-03 &         340.3$\pm$5.0 &                   0.2$\pm$0.2 &             40.8$\pm$1.4e-04 \\
          NGC  3393 &      148.7$\pm$10.2 &              0.3$\pm$0.3 &        482.3$\pm$30.4 &                   0.7$\pm$1.6 &          98.1$\pm$5.9 &                   0.9$\pm$0.6 &             15.2$\pm$6.3e-03 \\
          NGC  3516 &       167.3$\pm$6.5 &              0.4$\pm$0.6 &         226.5$\pm$6.6 &                     1$\pm$2.8 &         178.5$\pm$6.1 &                   0.1$\pm$0.4 &             11.7$\pm$1.6e-03 \\
          NGC  3627 &        51.6$\pm$0.4 &              1.5$\pm$0.9 &         266.9$\pm$1.9 &                 2.6e-03$\pm$0 &         355.9$\pm$3.4 &                   0.2$\pm$0.6 &             26.1$\pm$6.0e-05 \\
          NGC  3783 &        81.2$\pm$2.4 &              4.4$\pm$4.4 &         234.3$\pm$7.6 &                   42$\pm$50.5 &         274.9$\pm$8.0 &                 17.2$\pm$24.6 &            225.3$\pm$6.3e-02 \\
          NGC  4051 &        64.4$\pm$1.2 &              1.6$\pm$1.2 &         195.4$\pm$2.9 &                   4.2$\pm$5.6 &         210.4$\pm$3.0 &                   3.4$\pm$5.5 &             24.7$\pm$2.3e-04 \\
          NGC  4151 &        58.8$\pm$1.1 &              3.3$\pm$2.8 &         147.1$\pm$2.2 &                  9.4$\pm$13.9 &         164.8$\pm$2.4 &                   6.5$\pm$8.8 &             64.1$\pm$5.1e-04 \\
          NGC  4261 &      203.0$\pm$15.1 &              0.5$\pm$0.5 &           5.7$\pm$0.4 &                   0.5$\pm$0.2 &        239.7$\pm$11.9 &           3.4e-04$\pm$2.6e-03 &             25.0$\pm$2.4e-02 \\
          NGC  4303 &        51.6$\pm$2.5 &              0.4$\pm$0.2 &        346.5$\pm$16.7 &                   0.1$\pm$0.3 &          88.0$\pm$3.7 &                   0.2$\pm$0.2 &             19.8$\pm$1.7e-03 \\
          NGC  4374 &       156.5$\pm$5.9 &              0.2$\pm$0.3 &           6.8$\pm$0.4 &                     0$\pm$0.2 &          87.4$\pm$7.2 &                   0.5$\pm$0.3 &              8.4$\pm$1.4e-03 \\
          NGC  4388 &        58.7$\pm$0.9 &              4.3$\pm$3.1 &          59.6$\pm$1.6 &                    8.7$\pm$10 &          87.7$\pm$1.7 &                   3.7$\pm$3.5 &            182.5$\pm$4.3e-03 \\
          NGC  4438 &       116.4$\pm$1.1 &              4.7$\pm$3.9 &         247.1$\pm$2.9 &                   0.1$\pm$0.2 &         221.1$\pm$1.8 &                   4.6$\pm$3.4 &            237.6$\pm$1.4e-03 \\
          NGC  4450 &       112.3$\pm$3.4 &          334.9$\pm$332.8 &         109.6$\pm$5.3 &                 34.5$\pm$76.7 &          34.9$\pm$2.0 &                87.5$\pm$124.3 &              17017.7$\pm$0.9 \\
          NGC  4472 &       239.5$\pm$9.9 &      5.0e-06$\pm$7.9e-06 &         238.6$\pm$8.0 &           2.0e-05$\pm$2.8e-05 &        384.7$\pm$22.9 &                 3.2e-03$\pm$0 &              0.0$\pm$8.0e-08 \\
          NGC  4501 &        59.6$\pm$1.2 &              0.7$\pm$0.5 &         108.9$\pm$3.9 &                     0$\pm$0.2 &         239.7$\pm$2.9 &                 1.8e-03$\pm$0 &             34.7$\pm$3.3e-04 \\
          NGC  4569 &        71.2$\pm$0.9 &                1.5$\pm$1 &         281.5$\pm$2.5 &                     0$\pm$0.4 &         179.7$\pm$1.4 &                   5.4$\pm$6.5 &             71.9$\pm$2.6e-04 \\
          NGC  4579 &       139.7$\pm$1.6 &                3.1$\pm$3 &          65.8$\pm$1.9 &                     0$\pm$0.1 &         228.5$\pm$3.1 &                 9.1e-03$\pm$0 &            157.5$\pm$1.8e-03 \\
          NGC  4593 &       114.1$\pm$1.9 &              1.4$\pm$1.8 &         403.6$\pm$9.7 &                   4.5$\pm$8.3 &         264.0$\pm$6.8 &                   1.4$\pm$2.8 &             70.8$\pm$4.4e-03 \\
          NGC  4594 &       207.0$\pm$3.6 &              0.3$\pm$0.7 &         385.2$\pm$7.3 &                   0.2$\pm$0.8 &         318.3$\pm$4.4 &                   1.3$\pm$1.1 &             15.5$\pm$3.1e-04 \\
          NGC  4636 &       280.0$\pm$6.8 &             2.3$\pm$17.1 &         223.3$\pm$8.2 &                  0.7$\pm$10.2 &          83.8$\pm$4.6 &                  6.4$\pm$12.4 &            116.1$\pm$6.9e-02 \\
          NGC  4643 &       189.8$\pm$4.2 &                0$\pm$0.1 &         184.9$\pm$5.4 &                   0.1$\pm$0.2 &         125.8$\pm$4.0 &                   0.1$\pm$0.2 &              1.3$\pm$6.8e-05 \\
          NGC  4748 &        50.0$\pm$4.1 &              0.9$\pm$0.7 &        384.6$\pm$13.1 &                   12$\pm$10.4 &         224.0$\pm$9.0 &                   5.8$\pm$7.2 &             40.3$\pm$6.6e-03 \\
          NGC  4762 &       107.7$\pm$2.4 &              0.2$\pm$0.2 &         207.7$\pm$4.1 &                   0.1$\pm$0.2 &         204.2$\pm$3.8 &                     0$\pm$0.1 &              9.8$\pm$1.4e-04 \\
          NGC  4826 &        39.3$\pm$0.6 &              0.6$\pm$0.3 &         212.8$\pm$3.6 &                   0.1$\pm$0.3 &         160.4$\pm$2.6 &                   0.4$\pm$0.4 &             30.1$\pm$1.4e-04 \\
          NGC  4945 &        58.3$\pm$0.3 &              1.2$\pm$0.5 &         116.9$\pm$0.8 &                   0.1$\pm$0.1 &          36.4$\pm$0.2 &                   0.5$\pm$0.2 &             10.3$\pm$9.9e-06 \\
          NGC  5128 &        91.7$\pm$0.1 &             18.4$\pm$1.6 &         191.7$\pm$0.3 &                  19.1$\pm$3.3 &         390.7$\pm$0.5 &                   7.7$\pm$1.3 &              6.9$\pm$2.0e-06 \\
           NGC  513 &      118.1$\pm$13.0 &              2.8$\pm$2.2 &        361.8$\pm$24.3 &                   6.4$\pm$5.2 &        131.3$\pm$14.8 &                   0.9$\pm$1.2 &                142.1$\pm$0.1 \\
          NGC  5135 &        49.1$\pm$3.9 &                4.4$\pm$2 &        171.5$\pm$13.7 &                  11.5$\pm$5.5 &          94.2$\pm$8.2 &                     2.2$\pm$1 &                225.8$\pm$0.9 \\
          NGC  5506 &       127.4$\pm$2.1 &              6.3$\pm$5.4 &         234.4$\pm$4.8 &                  9.5$\pm$13.2 &         245.0$\pm$3.7 &                 29.4$\pm$80.9 &            319.0$\pm$9.5e-03 \\
          NGC  5548 &      146.0$\pm$10.1 &              0.3$\pm$0.6 &        214.3$\pm$10.1 &                   0.4$\pm$1.2 &        187.9$\pm$10.8 &                   0.2$\pm$0.5 &             16.1$\pm$1.0e-02 \\
          NGC  5643 &        54.1$\pm$1.3 &              5.8$\pm$6.3 &         105.5$\pm$3.9 &                   4.2$\pm$7.3 &          75.4$\pm$2.8 &                   1.7$\pm$2.8 &            292.7$\pm$6.2e-02 \\
          NGC  5728 &        90.3$\pm$1.5 &              3.7$\pm$2.9 &         246.9$\pm$6.1 &                   4.9$\pm$5.4 &         154.9$\pm$3.0 &                   1.2$\pm$1.2 &            186.6$\pm$7.2e-03 \\
           NGC  591 &        50.3$\pm$2.0 &              6.1$\pm$3.2 &          70.3$\pm$3.0 &                   7.6$\pm$5.8 &          60.5$\pm$2.6 &                   2.9$\pm$1.6 &                309.7$\pm$0.1 \\
          NGC  6300 &        68.0$\pm$1.5 &              1.7$\pm$1.5 &         195.2$\pm$7.1 &                   1.1$\pm$2.8 &         142.4$\pm$5.8 &                   0.3$\pm$0.7 &             84.1$\pm$7.7e-03 \\
          NGC  6328 &       182.2$\pm$3.8 &                  0$\pm$0 &         131.7$\pm$3.3 &                     0$\pm$0.1 &         136.6$\pm$3.3 &                       0$\pm$0 &              0.7$\pm$1.4e-05 \\
           NGC  676 &       127.5$\pm$3.7 &              0.2$\pm$0.3 &         199.6$\pm$5.6 &                   0.3$\pm$0.6 &         159.8$\pm$4.0 &                   0.1$\pm$0.3 &             10.5$\pm$3.0e-04 \\
          NGC  6814 &        33.7$\pm$1.0 &                1$\pm$1.3 &         283.7$\pm$6.4 &                   2.5$\pm$3.6 &         262.4$\pm$5.9 &                   1.2$\pm$2.1 &             52.5$\pm$1.9e-03 \\
          NGC  6967 &        88.4$\pm$4.7 &              1.5$\pm$1.2 &          59.7$\pm$3.6 &                     3.8$\pm$3 &          83.9$\pm$5.9 &                     1$\pm$1.1 &             61.7$\pm$8.6e-03 \\
          NGC  7130 &        82.1$\pm$7.4 &              9.2$\pm$4.2 &        480.4$\pm$42.2 &                  10.6$\pm$5.3 &          87.3$\pm$8.0 &                   8.4$\pm$3.8 &                466.1$\pm$2.2 \\
          NGC  7172 &        91.1$\pm$2.5 &                  7$\pm$6 &        334.5$\pm$11.0 &                 18.9$\pm$21.3 &         219.1$\pm$8.8 &                   3.3$\pm$3.5 &            356.7$\pm$3.1e-02 \\
          NGC  7213 &        72.0$\pm$2.5 &              0.8$\pm$1.1 &        552.9$\pm$15.1 &                   0.1$\pm$0.5 &         235.6$\pm$3.5 &           7.2e-05$\pm$1.2e-04 &             39.4$\pm$1.5e-03 \\
          NGC  7410 &        95.6$\pm$4.4 &              0.5$\pm$0.3 &         110.6$\pm$6.3 &                   0.3$\pm$0.3 &         113.3$\pm$8.9 &                   0.2$\pm$0.1 &             25.8$\pm$1.0e-02 \\
          NGC  7465 &        43.0$\pm$1.6 &              2.3$\pm$1.6 &         245.9$\pm$4.2 &                   0.1$\pm$0.5 &         176.4$\pm$5.3 &                   1.6$\pm$2.2 &             77.1$\pm$1.7e-03 \\
          NGC  7469 &        77.2$\pm$0.7 &              2.2$\pm$1.2 &         192.9$\pm$2.4 &                   4.2$\pm$4.3 &         289.9$\pm$3.3 &                   3.8$\pm$3.8 &            111.6$\pm$4.5e-04 \\
          NGC  7496 &        62.1$\pm$1.4 &              1.4$\pm$1.9 &         170.9$\pm$4.1 &                   0.1$\pm$0.3 &          62.8$\pm$1.4 &                       2$\pm$3 &             73.6$\pm$8.3e-04 \\
          NGC  7582 &        64.2$\pm$0.9 &              2.5$\pm$1.3 &         305.7$\pm$5.7 &                  7.6$\pm$10.5 &          95.5$\pm$2.1 &                     5$\pm$3.2 &            129.3$\pm$1.5e-03 \\
          NGC  7682 &        56.7$\pm$3.2 &              5.3$\pm$3.4 &        100.0$\pm$10.2 &                   2.1$\pm$1.8 &          69.0$\pm$5.1 &                   1.7$\pm$1.3 &                268.1$\pm$0.2 \\
          NGC  7743 &        61.6$\pm$1.9 &                2$\pm$1.2 &         150.6$\pm$6.5 &                   0.7$\pm$0.6 &         235.4$\pm$8.1 &                 1.2e-03$\pm$0 &            104.1$\pm$1.7e-02 \\
        iras  01475 &        49.2$\pm$2.3 &              5.8$\pm$6.3 &         107.0$\pm$5.1 &                 14.1$\pm$20.9 &          46.3$\pm$2.3 &                 11.6$\pm$13.4 &                293.1$\pm$0.3 \\
\enddata
\tablecomments{This table has been truncated for print. The full machine readable data table is available online. All estimates are derived from the pixels within the 200 pc nuclear aperture after data masking has been applied. Instancees of "--"  indicate no available data within the aperture after masking (see Section \ref{subsec:Data_Products}) was applied. Error values presented represent the standard error, calculated from the standard deviation of the pixels within the 200 pc nuclear aperture and scaled by the root of the number of pixels within the aperture.}
\end{deluxetable*}


